Combining inherent knowledge of vision-language models with unsupervised domain adaptation through strong-weak guidance

Unsupervised domain adaptation (UDA) tries to overcome the tedious work of labeling data by leveraging a labeled source dataset and transferring its knowledge to a similar but different target dataset. Meanwhile, current vision-language models exhibit remarkable zero-shot prediction capabilities. In this work, we combine knowledge gained through UDA with the inherent knowledge of vision-language models. We introduce a strong-weak guidance learning scheme that employs zero-shot predictions to help align the source and target dataset. For the strong guidance, we expand the source dataset with the most confident samples of the target dataset. Additionally, we employ a knowledge distillation loss as weak guidance. The strong guidance uses hard labels but is only applied to the most confident predictions from the target dataset. Conversely, the weak guidance is employed to the whole dataset but uses soft labels. The weak guidance is implemented as a knowledge distillation loss with (shifted) zero-shot predictions. We show that our method complements and benefits from prompt adaptation techniques for vision-language models. We conduct experiments and ablation studies on three benchmarks (OfficeHome, VisDA, and DomainNet), outperforming state-of-the-art methods. Our ablation studies further demonstrate the contributions of different components of our algorithm.

==> matplot/oh-2.csv <==
Task,Method,Accuracy
A2C,DA,70.202
A2P,DA,83.7876666666667
A2R,DA,88.0423333333333
C2A,DA,81.239
C2P,DA,85.9726666666667
C2R,DA,86.7
P2A,DA,79.055
P2C,DA,68.3236666666667
P2R,DA,88.142
R2A,DA,86.252
R2C,DA,71.256
R2P,DA,91.9876666666667
Avg,DA,81.7431388888889
A2C,CLIP,66.827
A2P,CLIP,89.074
A2R,CLIP,89.672
C2A,CLIP,83.272
C2P,CLIP,89.074
C2R,CLIP,89.7
P2A,CLIP,83.272
P2C,CLIP,66.827
P2R,CLIP,89.672
R2A,CLIP,83.272
R2C,CLIP,66.827
R2P,CLIP,89.074
Avg,CLIP,82.21125
A2C,Combined,78.3733333333334
A2P,Combined,92.8063333333333
A2R,Combined,91.898
C2A,Combined,87.9826666666667
C2P,Combined,92.5736666666667
C2R,Combined,91.906
P2A,Combined,86.1833333333333
P2C,Combined,78.7856666666667
P2R,Combined,92.3113333333333
R2A,Combined,89.397
R2C,Combined,79.725
R2P,Combined,93.7373333333333
Avg,Combined,87.9733055555556


==> matplot/oh.csv <==
Task,Method,Accuracy
A2C,DA,73.104
A2P,DA,83.825
A2R,DA,88.639
C2A,DA,81.417
C2P,DA,85.74
C2R,DA,87.193
P2A,DA,81.047
P2C,DA,71.546
P2R,DA,88.731
R2A,DA,86.403
R2C,DA,72.829
R2P,DA,92.16
Avg,DA,82.7195
A2C,CLIP,72.05
A2P,CLIP,90.313
A2R,CLIP,90.406
C2A,CLIP,83.931
C2P,CLIP,90.313
C2R,CLIP,90.406
P2A,CLIP,83.931
P2C,CLIP,72.05
P2R,CLIP,90.406
R2A,CLIP,83.931
R2C,CLIP,72.05
R2P,CLIP,90.313
Avg,CLIP,84.175
A2C,Combined,81.947
A2P,Combined,93.872
A2R,Combined,92.678
C2A,Combined,89.658
C2P,Combined,93.805
C2R,Combined,93.206
P2A,Combined,89.823
P2C,Combined,83.436
P2R,Combined,92.839
R2A,Combined,90.152
R2C,Combined,82.818
R2P,Combined,94.12
Avg,Combined,89.8628333333333


==> matplot/strongWeak.csv <==
tau,backbone,acc
0,Strong,82.7195
0.1,Strong,83.73925
0.2,Strong,85.3650833333333
0.3,Strong,86.37125
0.4,Strong,87.6644166666667
0.5,Strong,88.2486666666667
0.6,Strong,88.4659166666667
0.7,Strong,88.3998333333333
0.8,Strong,87.8645
0.9,Strong,86.5680833333333
0,StrongWeak,88.7829166666667
0.1,StrongWeak,88.8645
0.2,StrongWeak,89.0999166666667
0.3,StrongWeak,89.35625
0.4,StrongWeak,89.6881666666667
0.5,StrongWeak,89.6561666666667
0.6,StrongWeak,89.2715
0.7,StrongWeak,88.8679166666667
0.8,StrongWeak,88.0418333333333
0.9,StrongWeak,86.55825
0,CDAN,82.7195
0.1,CDAN,82.7195
0.2,CDAN,82.7195
0.3,CDAN,82.7195
0.4,CDAN,82.7195
0.5,CDAN,82.7195
0.6,CDAN,82.7195
0.7,CDAN,82.7195
0.8,CDAN,82.7195
0.9,CDAN,82.7195
0,ZS,84.175
0.1,ZS,84.175
0.2,ZS,84.175
0.3,ZS,84.175
0.4,ZS,84.175
0.5,ZS,84.175
0.6,ZS,84.175
0.7,ZS,84.175
0.8,ZS,84.175
0.9,ZS,84.175


==> matplot/tau.csv <==
tau,backbone,acc
None,ViT,83.024
0.5,ViT,85.909
0.55,ViT,85.991
0.6,ViT,86.485
0.65,ViT,86.568
0.7,ViT,87.062
0.75,ViT,87.309
0.8,ViT,87.886
0.85,ViT,87.886
0.9,ViT,88.34
0.95,ViT,87.804
None,ViT,81.459
0.5,ViT,85.414
0.55,ViT,86.073
0.6,ViT,86.403
0.65,ViT,86.691
0.7,ViT,87.103
0.75,ViT,87.309
0.8,ViT,87.721
0.85,ViT,87.927
0.9,ViT,87.598
0.95,ViT,88.051
None,ViT,80.841
0.5,ViT,85.167
0.55,ViT,85.909
0.6,ViT,85.991
0.65,ViT,86.856
0.7,ViT,86.98
0.75,ViT,86.939
0.8,ViT,87.474
0.85,ViT,87.474
0.9,ViT,88.01
0.95,ViT,87.721
None,ResNet,60.816
0.5,ResNet,70.169
0.55,ResNet,70.457
0.6,ResNet,72.394
0.65,ResNet,72.27
0.7,ResNet,72.105
0.75,ResNet,72.682
0.8,ResNet,72.682
0.85,ResNet,72.847
0.9,ResNet,72.971
0.95,ResNet,72.27
None,ResNet,61.887
0.5,ResNet,70.334
0.55,ResNet,71.034
0.6,ResNet,71.034
0.65,ResNet,70.869
0.7,ResNet,71.899
0.75,ResNet,71.487
0.8,ResNet,71.899
0.85,ResNet,71.735
0.9,ResNet,72.435
0.95,ResNet,72.765
None,ResNet,63.164
0.5,ResNet,71.034
0.55,ResNet,71.281
0.6,ResNet,70.705
0.65,ResNet,71.487
0.7,ResNet,71.899
0.75,ResNet,73.589
0.8,ResNet,73.136
0.85,ResNet,73.136
0.9,ResNet,73.177
0.95,ResNet,73.712

